Scalable Unsupervised Multi-Criteria Trajectory Segmentation and Driving Preference Mining

We present analysis techniques for large trajectory data sets that aim to provide a semantic understanding of trajectories reaching beyond them being point sequences in time and space. The presented techniques use a driving preference model w.r.t. road segment traversal costs, e.g., travel time and distance, to analyze and explain trajectories. In particular, we present trajectory mining techniques that can (a) find interesting points within a trajectory indicating, e.g., a via-point, and (b) recover the driving preferences of a driver based on their chosen trajectory. We evaluate our techniques on the tasks of via-point identification and personalized routing using a data set of more than 1 million vehicle trajectories collected throughout Denmark during a 3-year period. Our techniques can be implemented efficiently and are highly parallelizable, allowing them to scale to millions or billions of trajectories.

==> new-notes.txt <==
In our model, we assume that every driver has one or few preferences, which can be expressed as vector (a1,a2,..., ad) for the d metrics in the network. When travelling, we assume that subpaths are optimal for at least one preference.

Metrics to incorporate:
* travel time (real)
[* travel time (ideal)]
[* distance]
* crowdedness
* jam-likeliness (ratio between real/ideal); free-flow
* unit distance -> number of intersections

// maybe replace metric by sth more appropriate but still concise

Possible problems to be considered for real world trajectories:

I) single trajectory analysis
	A)-C) are essentially only concerned with explaining a single trajectory; better understanding of a single trajectory 
 
A) under the assumption of ONE, KNOWN  metric (e.g. travel time), how does the decomposition into optimal paths look like? does this allow to infer some meaning to the breakpoints?	
	more concretely:
	- how many segments of a trajectory are "typical"? (statistics over the whole data set) TODO: do statistics 
	- when artificially glueing together (real-world) trajectories that were chopped based on time stamp information; is it possible to recover (approximate) breakpoints (ignoring temporal information)? 
		(again over the whole data set); DONE: stitching -> TODO: do recovery of breakpoints; check whether this is close to "real" breakpoints
	  [NOTE: this experiment could also be performed on synthetic data: pick sequence of waypoints and compute concatenated shortest paths -- does our approach recover (approximate) breakpoints?]
	- TODO: comparison: realBP=ourBP -> great; realBP but not ourBP => explain; ourBP but realBP not => explain

	[Side remark: in our experience, even the trajectories in the OSM traces set decompose into few (11) optimal paths on average; and these traces often tend to be exploratory; hope is that for the Denmark trajectories,
	even fewer pieces are necessary]
	[maybe also add some more synthetic or semi-synthetic experiments]

B) for a (non-glued) trajectory where single-metric decomposition yields (too) many pieces: try to search for a SINGLE preference to better explain trajectory:
	X 	consider each trajectory separately: determine single preference s.t. decomposition has as few pieces as possible 
			IS THERE AN OPTIMAL ALGORITHM FOR THAT? EVEN BRUTE-FORCE?
			DONE: lower bound: #minimal subpaths that are non-optimal for any preference;	TODO: check whether disjointness is necessary for subpath to constitute lower bound 
			TODO: implement heuristic by recursively decomposing until single preference exists and then use this for a decomposition as in A) 
			TODO: do Statistics and compare with results in A
			(TODO: maybe come up with nice exact algorithm, possibly with running time only exponentinal in number of pieces)
	Y is there a single preference which yields route 'similar' to given trajectory		 
		Claudius' approach: compute optimal paths wrt to each metric separately; determine preference such that weighted cost vectors of these paths are close to cost vector of trajectory
				TODO: specify what 'similar' means here - just aggregated cost? or overlap?




	qualitatively compare both approaches; highlights pros and cons of both


C) group trajectories/drivers according to their recovered preference in B)
	define similarity measure for prefernces recoverd by X and Y
	-> derive similiarity graph for each
	-> do clustering
	hopefully answer questions like:
	* how many significantly different preferences does one driver have for his routes?
	* how many different preferences exist across all drivers ?
	* do "morning prefernces" exist?



=======

C) for a (glued or non-glued) trajectory where A) and B) do not yield good results: try to determine SET of preferences and respective decomposition to explain the trajectory  
	objective not completely clear; on one hand minimize size of decomposition (#pieces) but on the other hand also do so with as few preferences as possible; one possibility: enumerate
	* straightforward algorithm:
		try to identify a as large prefix as possible that can be explained with one preference; cut that off and continue with suffix; no guarantee 
	* exact, brute-force algorithm which computes all pareto-optimal solutions wrt decomposition size and number of different preferences: 
		for a path consisting of k edges, first check which of the O(k^2) subpaths are optimal for some preference (probably can be done quite fast in practice to compute all maximal subpaths that are optimal)	
		then consider all decompositions into l pieces (for a path consisting of k edges, there are O(k^{l-1}) many of them; then for each decomposition:
			- first check if pieces are optimal for some preference (already known) 
			- then check for any subset of the pieces whether they are optimal for a single preference 
		(could actually work in practice for small l, when only considering breaking at non-degree-2-nodes and being a bit more clever)

	hope: for trajectories which require very many pieces under travel time and still many pieces under single preference, we can get away with considerably less pieces and maybe even few preferences

II) 'Robust' Preferences
	In I) we are happy with determining as preference a single alpha which 'explains' certain (sub)paths; for reasons of robustness, it might be more interesting, though, to search for large \emph{ranges} of alpha
	that explain certain (subpaths). For a given (optimal) path we can use the objective function and repeated solving of the LP to compute an inscribed polytope within the polytope characterizing all alphas for
	which the path is optimal. Alternatively: largest ball inside this polytope (i.e. point maximizing distance to boundary of polyhedron)? (probably LP-type problem that can be solved faster) 
	everything in I) could be reconsidered with the additional constraint that only 'robust' preferences are allowed (e.g., specifying a minimum radius of the inscribed ball)


III) multiple trajectory analysis
	Here we consider a collection of trajectories and try to
	- identify few preferences explaining the trajectories 	
	- grouping or classifying trajectories according to their 'explanations'

	* some idea of a heuristic: compute for each trajectory robust decomposition; link preferences where the polytope, the inscribed polytopes or balls intersect (the latter might make things really tractable)
			
	




==> rebuttal.txt <==
We would like to thank the reviewers for their thoughtful comments and suggestions which we are happy to take into account when preparing the final version of the paper.

Before addressing the specific comments of the reviewers, we would like to clarify an important aspect of our work, which may not have been conveyed clearly enough in the paper. Our foremost goal is the analysis of trajectories which are represented *solely* combinatorially as a path in an underlying transportation network. In particular, we assume that additional information like time stamps or semantic attributes is *not* available. There exists very powerful exact representation techniques for solely combinatorial trajectory representations which allow for extreme compression and maintenance of millions or even billion trajectories, see [A],[B]. However, to the best of our knowledge, comparably efficient lossless compression techniques for temporal or semantic attributes do not exist. Very large trajectory sets may therefore only be available as path representations. Our work focuses on analysis of such trajectory sets. However, we recognize that this may not have been sufficiently clear in the manuscript and we have revised it accordingly.

[A] Krogh, Jensen, Torp: Efficient in-memory indexing of network-constrained trajectories. ACM SIGSPATIAL,  2016
[B] Song, Sun, Zheng, Zheng: PRESS --  A novel framework of trajectory compression in road networks. VLDB 2014

For the specific reviewer comments:

Reviewer1:
***********
R1D1: While we use temporal information to *generate benchmark data*, our approach itself does not use temporal information at all. As mentioned in the general clarification above, segmentation of a trajectory using temporal information is not the problem we are addressing; we will make this clearer in the text.

R1D2: We acknowledge the presence of a rich literature when it comes to analyzing trajectories containing temporal and semantic information. While our work explicitly does not rely on such information (and only consider pure path representations), we will revise the related work section to discuss the connection of our work to these other approaches.

R1D3: We will clarify that the stitching is *only* performed to generate reasonable benchmark trajectories and that after stitching all temporal information is discarded. The stitching procedure should not be seen as part of the algorithmic contribution of our paper.

R1D4: Energy consumption is never considered in the experiments. In page 6, Section 4 we write "E.G., c 1 (e) is travel time across the edge, c 2 (e) energy consumption, ...." This is just to illustrate what the different metrics *could* represent. The experiments are conducted using the metrics defined in Section 2.2. We will ensure that this is clear from the text.

Reviewer2:
***********
R2D1: The choice of parameters for the stitching process may indeed change the results of our experiments. The values have been chosen based on the characteristics of the road network and the quality map-matching process used to construct the trajectories to the road network. Although we do not expect that changes to the stitching parameters substantially affect the results, we are rerunning the experiments with different stitching parameters. At the time of submission of this rebuttal, the experiments have yet to conclude, but we will report on the results in the revised manuscript. 

R2D2: We will elaborate on the relationship to the minimum hitting set problem as a formal theorem. We agree that the technical contribution of Section 3 is not deep, however, our primary intention with Section 3 is to show that even a simple decomposition into shortest paths using just a single metric yields surprisingly good results. In addition, the method presented in Section 3 is intended to serve as a simple baseline method for the multi-criteria segmentation in Section 4.

R2D3: We have experimented with different subsets of the four metrics reported in the paper, but have excluded them for brevity. In summary, the combination of all four resulted in measurable better results than any combination of three of them. A detailed analysis of the contribution of each metric to the segmentation is interesting but beyond the scope of this paper. However, we may include it in a future journal version of this article. Thank you for bringing this to our attention.

R2D4: Syntactically the formulation is extremely close to the formulation in [8], however, they are conceptually quite different. In [8], the LP enforces that for the \alpha we are after, no other path has better objective value than the given path. Here, we allow suboptimality of the given path but try to minimize its amount. In particular, this means that our LP *always* has a feasible solution which is not the case in [8]. Our LP is therefore robust to detours during the trajectory or other behavior that cannot be explained by the available metrics.

R2D5: Thank you for bringing these typos to our attention. We will fix our paper accordingly.


Reviewer3:
***********
R3W1: As discussed in our answer to R1D2, a number of segmentation methods rely on enriched data, including the two mentioned papers. We acknowledge that we should relate our work to these methods. Thank you for the two referenced papers.

R3W2: We believe excluding the appendix we are within the space limit. Yet we will see how to shorten chapters 3,4 and 5 to improve the overall presentation.

R3D1: Multiple shortest paths between a pair of vertices do not affect our algorithm. We check whether the aggregated costs (c(\pi) * \alpha) of the found path are equal to the "path under test", thereby terminating when a path with the right costs was found. We will clarify this.

R3D2: We will go through Section 5 and add parameter definitions, if they are missing. Especially in Section 5.1.1 we agree that adding further explanation will improve its readability. Furthermore, we will double-check that our parameters are consistent throughout the paper.

R3D3: Although we are unsure which labels are unclear, we will review the figures in our paper as you suggest.


----
We thank you for your thoughtful comments and look forward to improving the paper based on your comments and suggestions.


==> stefans-notes.txt <==
In our model, we assume that every driver has one or few preferences, which can be expressed as vector (a1,a2,..., ad) for the d metrics in the network. When travelling, we assume that subpaths are optimal for at least one preference.


Possible problems to be considered for real world trajectories:

I) single trajectory analysis
	A)-C) are essentially only concerned with explaining a single trajectory (with the hope that the explanation generalizes to other trajectories of the same user)
 
A) under the assumption of ONE, KNOWN  metric (e.g. travel time), how does the decomposition into optimal paths look like?		
	more concretely:
	- how many segments of a trajectory are "typical"? (statistics over the whole data set) 
	- when artificially glueing together (real-world) trajectories that were chopped based on time stamp information; is it possible to recover (approximate) breakpoints (ignoring temporal information)? 
		(again over the whole data set)
	  NOTE: this experiment could also be performed on synthetic data: pick sequence of waypoints and compute concatenated shortest paths -- does our approach recover (approximate) breakpoints?

	[Side remark: in our experience, even the trajectories in the OSM traces set decompose into few (11) optimal paths on average; and these traces often tend to be exploratory; hope is that for the Denmark trajectories,
	even fewer pieces are necessary]

B) for a (non-glued) trajectory where single-metric decomposition yields (too) many pieces: try to search for a SINGLE preference to better explain trajectory:
	* 	determine single preference s.t. decomposition has as few pieces as possible 
			Naive: recursively decompose until all pieces can be explained using a single preference -- for sure not optimal solution  
			IS THERE AN OPTIMAL ALGORITHM FOR THAT? EVEN BRUTE-FORCE?
	* is there a single preference which yields route 'similar' to given trajectory		 
		Claudius' approach: compute optimal paths wrt to each metric separately; determine preference such that weighted cost vectors of these paths are close to cost vector of trajectory

	litmus test(?): take a set of trajectories from the same driver (if that can be determined); use one of his trajectories to reconstruct his preference; 
		for the other s-t trajectories in this set: compute s-t route based on derived preference -- compare with given s-t trajectory in terms of overlap and/or individual metric values 

C) for a (glued or non-glued) trajectory where A) and B) do not yield good results: try to determine SET of preferences and respective decomposition to explain the trajectory  
	objective not completely clear; on one hand minimize size of decomposition (#pieces) but on the other hand also do so with as few preferences as possible; one possibility: enumerate
	* straightforward algorithm:
		try to identify a as large prefix as possible that can be explained with one preference; cut that off and continue with suffix; no guarantee 
	* exact, brute-force algorithm which computes all pareto-optimal solutions wrt decomposition size and number of different preferences: 
		for a path consisting of k edges, first check which of the O(k^2) subpaths are optimal for some preference (probably can be done quite fast in practice to compute all maximal subpaths that are optimal)	
		then consider all decompositions into l pieces (for a path consisting of k edges, there are O(k^{l-1}) many of them; then for each decomposition:
			- first check if pieces are optimal for some preference (already known) 
			- then check for any subset of the pieces whether they are optimal for a single preference 
		(could actually work in practice for small l, when only considering breaking at non-degree-2-nodes and being a bit more clever)

	hope: for trajectories which require very many pieces under travel time and still many pieces under single preference, we can get away with considerably less pieces and maybe even few preferences

II) 'Robust' Preferences
	In I) we are happy with determining as preference a single alpha which 'explains' certain (sub)paths; for reasons of robustness, it might be more interesting, though, to search for large \emph{ranges} of alpha
	that explain certain (subpaths). For a given (optimal) path we can use the objective function and repeated solving of the LP to compute an inscribed polytope within the polytope characterizing all alphas for
	which the path is optimal. Alternatively: largest ball inside this polytope (i.e. point maximizing distance to boundary of polyhedron)? (probably LP-type problem that can be solved faster) 
	everything in I) could be reconsidered with the additional constraint that only 'robust' preferences are allowed (e.g., specifying a minimum radius of the inscribed ball)


III) multiple trajectory analysis
	Here we consider a collection of trajectories and try to
	- identify few preferences explaining the trajectories 	
	- grouping or classifying trajectories according to their 'explanations'

	* some idea of a heuristic: compute for each trajectory robust decomposition; link preferences where the polytope, the inscribed polytopes or balls intersect (the latter might make things really tractable)
			
	
		

